Scaling Up Reachability Analysis for Rectangular Automata with Random Clocks

This paper presents optimizations to improve the scalability of reachability analysis on a subclass of hybrid automata extended with stochasticity. The optimizations target different components of the analysis, such as quantifier elimination for state set projection, and automated parameter selection during the numerical integration. Most importantly, whereas the original method combines forward and backward reachability, we show that the usage of backward reachability is optional for computing maximal reachability probabilities.

==> csv/results_br_car_plot.csv <==
table_index,probability,error_stat,error_infty,t_flowpipe,t_stochastic_processing,t_refinement_preprocessing,t_refinement,t_integration,runtime_0,runtime_1,runtime_2,runtime_21,runtime_22,runtime_23,runtime_24,runtime_25,runtime_26,runtime_27,runtime_28,rectangular,filename
1,0.401543017557517,0.0001104801611287,0,36.881171261,11.68950038,93.4976,39.5235,8.60392,190.207,0.000371261,181.603,36.8808,0.0012985,0.00464079,0.00166109,93.4976,39.5235,11.6819,8.60392,0,../../scripts/results/realyst/car_1_ABC_singular_bR.log
2,0.401543017557517,0.0001104801611287,0,36.346445098,3.64452531,0,0,8.61963,48.6153,0.000645098,39.995,36.3458,0.00137096,0.00463784,0.00165651,0,0,3.63686,8.61963,0,../../scripts/results/realyst/car_1_ABC_singular_noBR.log
3,0.6093029018877688,0.0008891698994034386,0,87.34890021700001,16.20658476,221.155,60.0215,25.5357,410.279,0.000400217,384.742,87.3485,0.00180497,0.00546813,0.00241166,221.155,60.0215,16.1969,25.5357,1,../../scripts/results/realyst/car_1_ABC_rectangular_bR.log
4,0.6093029018877688,0.0008891698994034386,0,87.222386323,6.4487966000000005,0,0,26.2763,119.956,0.000386323,93.6795,87.222,0.00159191,0.00532707,0.00203762,0,0,6.43984,26.2763,1,../../scripts/results/realyst/car_1_ABC_rectangular_noBR.log


==> csv/results_br_ebike_plot.csv <==
table_index,probability,error_stat,error_infty,t_flowpipe,t_stochastic_processing,t_refinement_preprocessing,t_refinement,t_integration,runtime_0,runtime_1,runtime_2,runtime_21,runtime_22,runtime_23,runtime_24,runtime_25,runtime_26,runtime_27,runtime_28,rectangular,filename
1,0.3303389942663712,0.0002412775272057855,0,0.851033223,1.198600112,2.62008,9.30336,14.0459,28.0216,0.000532223,13.975,0.850501,0.000556882,0.00277213,0.0011311,2.62008,9.30336,1.19414,14.0459,0,../../scripts/results/realyst/ebike_1_singular_bR.log
2,0.3303389942663712,0.0002412775272057855,0,0.8650191939999999,0.587165437,0,0,13.9158,15.3704,0.000533194,1.45389,0.864486,0.000621607,0.00317752,0.00126331,0,0,0.582103,13.9158,0,../../scripts/results/realyst/ebike_1_singular_noBR.log
3,0.6869316365578081,0.000547088561059574,0,8.171500156,2.977905384,104.602,19.3547,16.1592,151.27,0.000510156,135.11,8.17099,0.000703884,0.00240606,0.00103544,104.602,19.3547,2.97376,16.1592,1,../../scripts/results/realyst/ebike_1_rectangular_bR.log
4,0.6869316365578081,0.000547088561059574,0,8.288510935000001,1.1182055160000002,0,0,16.0544,25.4644,0.000570935,9.40933,8.28794,0.000674436,0.00287974,0.00106134,0,0,1.11359,16.0544,1,../../scripts/results/realyst/ebike_1_rectangular_noBR.log

